Open Range Pitch Tracking for Carrier Frequency Difference Estimation from HF Transmitted Speech

In this paper we investigate the task of detecting carrier frequency differences from demodulated single sideband signals by examining the pitch contours of the received baseband speech signal in the short-time spectral domain. From the detected pitch frequency trajectory and its harmonics a carrier frequency difference, which is caused by demodulating the radio signal with the wrong carrier frequency, can be deduced. A computationally efficient realization in the power cepstral domain is presented. The core component, i.e., the pitch tracking algorithm, is shown to perform comparably to a state of the art algorithm. The full carrier frequency difference estimation system is tested on recordings of real transmissions over HF links. A comparison with an existing approach shows improved estimation accuracy, both on short and longer speech utterances

==> images/gesamtsystem.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gesamtsystem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1126.37242699bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7093324)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{images/gesamtsystem.pdf}}%
    \put(0.13175075,0.12949652){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Master\\PC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{images/gesamtsystem.pdf}}%
    \put(0.13175075,0.34256992){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SSH\\Server\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{images/gesamtsystem.pdf}}%
    \put(0.13175075,0.55564334){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SSH\\Server\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{images/gesamtsystem.pdf}}%
    \put(0.91786118,0.60216272){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KiwiSDR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{images/gesamtsystem.pdf}}%
    \put(0.71810487,0.49562602){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KiwiSDR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{images/gesamtsystem.pdf}}%
    \put(0.57161691,0.36245514){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KiwiSDR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{images/gesamtsystem.pdf}}%
    \put(0.78469031,0.29586971){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KiwiSDR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{images/gesamtsystem.pdf}}%
    \put(0.53264363,0.16106337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1065367\unitlength}\raggedright \end{minipage}}}%
    \put(0.43184299,0.02286948){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sender\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{images/gesamtsystem.pdf}}%
    \put(0.5475484,0.61881257){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}TCP/IP\end{tabular}}}}%
    \put(0.01976755,0.34789565){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SSH\end{tabular}}}}}%
    \put(0.24125539,0.03247193){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}USB\end{tabular}}}}%
  \end{picture}%
\endgroup%

